Entanglement entropy and negativity in the Ising model with defects

Defects in two-dimensional conformal field theories (CFTs) contain signatures of their characteristics. In this work, we compute the entanglement entropy (EE) and the entanglement negativity (EN) of subsystems in the presence of energy and duality defects in the Ising CFT using the density matrix renormalization group (DMRG) technique. We show that the EE for the duality defect exhibits fundamentally different characteristics compared to the energy defect due to the existence of localized and delocalized zero energy modes. Of special interest is the nontrivial `finite-size correction' in the EE obtained recently using free fermion computations. These corrections arise when the subsystem size is appreciable compared to the total system size and lead to a deviation from the usual logarithmic scaling characteristic of one-dimensional quantum-critical systems. Using matrix product states with open and infinite boundary conditions, we numerically demonstrate the disappearance of the zero mode contribution for finite subsystem sizes in the thermodynamic limit. Our results provide further support to the recent free fermion computations, but clearly contradict earlier analytical field theory calculations based on twisted torus partition functions. Subsequently, we compute the logarithm of the EN (log-EN) between two disjoint subsystems separated by a defect. We show that the log-EN scales logarithmically with the separation of the subsystems. However, the coefficient of this logarithmic scaling yields a continuously-varying effective central charge that is different from that obtained from analogous computations of the EE. The defects leave their fingerprints in the subleading term of the scaling of the log-EN. Furthermore, the log-EN receives similar `finite size corrections' like the EE which leads to deviations from its characteristic logarithmic scaling.

==> 22-02-11_Left_Right_Entr_segment_boundaries_close_up_mod.tikz <==
% This file was created with tikzplotlib v0.9.12.
\definecolor{color0}{rgb}{0.545098039215686,0,0.545098039215686}
\definecolor{color1}{rgb}{1,0.549019607843137,0}

\begin{axis}[
anchor={outer south west},
at={(insetPosition)},
every mark/.append style={scale = 0.8},
height=0.25in,
minor xtick={},
minor ytick={},
tick pos=left,
color = gray,
tiny,
width=1.4in,
x grid style={white!69.0196078431373!black},
xmin=200, xmax=312,
xtick style={color=black},
xtick={200,256,300},
y grid style={white!69.0196078431373!black},
ylabel near ticks,
ytick pos = right,
ymin=1.1259, ymax=1.1273,
ytick style={color=black, },
yticklabel style={font=\tickFontSize, /pgf/number format/fixed, /pgf/number format/precision=3, /pgf/number format/fixed zerofill},
ytick={1.126,1.127,1.128}
]
\addplot [
  draw=blue!54.5098039215686!black,
  fill=blue!54.5098039215686!black,
  mark=Custom_11,
  only marks
]
table{%
x  y
200 1.12621153205612
206 1.1263153196536
211 1.12640186789552
217 1.12650579746687
222 1.12659246724768
228 1.1266965478027
234 1.12680071544463
239 1.12688759048573
245 1.12699192785049
250 1.12707895425417
256 1.12718349617858
262 1.12708123459849
267 1.12699418246924
273 1.12688981601456
278 1.12680291818661
284 1.12669872503249
290 1.12659461979403
295 1.1265079322739
301 1.12640398495563
306 1.12631742336115
312 1.12621362308197
};
\end{axis}



==> 22-02-17_offset_inlet_entr.tikz <==
% This file was created with tikzplotlib v0.9.12.
\definecolor{color0}{rgb}{0.627450980392157,0.32156862745098,0.176470588235294}
\definecolor{color1}{rgb}{0.7,0.1,0.3}

\begin{axis}[
anchor={outer north west},
at={(insetPositionEntr)},
mark options={scale=1},
height=0.9in,
minor xtick={},
minor ytick={},
tiny,
gray,
width=1.3in,
x grid style={white!69.0196078431373!black},
xmin=-0.05, xmax=1.05,
xtick pos=left,
xtick style={color=black},
xtick={-1,0,1,2},
xticklabels={\ensuremath{-}1,0,1,2},
y grid style={white!69.0196078431373!black},
ymin=-0.05, ymax=0.15,
yticklabel pos=right,
ytick style={color=black},
ytick={0,0.09657359027997264},
yticklabel style={anchor=west},
yticklabels={0.0,$\ln(2)/2 -1/4$}
]
\addplot [draw=color0, mark=star, only marks]
table{%
x  y
1 0.0980389369392198
0.9 0.0988446151620654
0.8 0.0976391463670697
0.7 0.0937810244550991
0.6 0.0866458768305385
0.5 0.0757876664867125
0.4 0.0611907617674605
0.3 0.043600675939751
0.2 0.024897688782896
0.1 0.00843068497977052
0 0
};
\addplot [line width=1pt, opacity=0.7, color1]
table {%
0.03 0.0965735902799726
0.97 0.0965735902799726
};
\node[color=gray, font=\tiny, anchor = south west] (ylabel) at (axis cs: 0.5,-0.06) {$\Delta \mathcal{S}^{''}_{0}$};
\coordinate (yaxis) at (axis cs: 1,0.055);
\draw[->] (ylabel) to[out = 60, in = 180] (yaxis);
\end{axis}



==> 22-02-17_offset_inlet_neg.tikz <==
% This file was created with tikzplotlib v0.9.12.
\definecolor{color0}{rgb}{0,0.501960784313725,0.501960784313725}

\begin{axis}[
anchor={outer north west},
at={(insetPositionNeg)},
every mark/.append style={scale = 0.5},
height=0.9in,
minor xtick={},
minor ytick={},
tiny,
gray,
mark options={scale=1},
width=1.3in,
x grid style={white!69.0196078431373!black},
xmin=-0.05, xmax=1.05,
xtick pos=left,
xtick style={color=black},
xtick={-1,0,1,2},
y grid style={white!69.0196078431373!black},
ymin=-0.05, ymax=0.21,
yticklabel pos=right,
ytick style={color=black},
ytick={-0.2,0,0.2},
yticklabel style={anchor=west}
]
\addplot [draw=color0, mark=asterisk, only marks]
table{%
x  y
1 0.144326245239761
0.95 0.14351734978572
0.9 0.142430720230085
0.85 0.141052111847563
0.8 0.139319323930515
0.75 0.137193274596094
0.7 0.134603932995475
0.65 0.131490318018761
0.6 0.127800925704028
0.55 0.123432673476565
0.5 0.118298576452114
0.45 0.112326373087051
0.4 0.105342291324389
0.35 0.0973066549850401
0.3 0.0881702506027852
0.25 0.0777626149910148
0.2 0.0659762058224215
0.15 0.0527418835847566
0.1 0.037808733653049
0.05 0.0206731344109553
0 -3.27168386399767e-16
};
\node[color = gray, font = \tiny, anchor = south west] (ylabel) at (axis cs: 0.5,-0.05) {$ \Delta \tilde{\mathcal{E}}_0$};
\coordinate (yaxis) at (axis cs: 1,0.1);
\draw[->] (ylabel) to[out = 90, in = 180] (yaxis);
\end{axis}


